Steiner Cut Dominants

For a subset T of nodes of an undirected graph G, a T-Steiner cut is a cut \delta(S) where S intersects both T and the complement of T. The T-Steiner cut dominant} of G is the dominant CUT_+(G,T) of the convex hull of the incidence vectors of the T-Steiner cuts of G. For T={s,t}, this is the well-understood s-t-cut dominant. Choosing T as the set of all nodes of G, we obtain the \emph{cut dominant}, for which an outer description in the space of the original variables is still not known. We prove that, for each integer \tau, there is a finite set of inequalities such that for every pair (G,T) with |T|\ <= \tau the non-trivial facet-defining inequalities of CUT_+(G,T) are the inequalities that can be obtained via iterated applications of two simple operations, starting from that set. In particular, the absolute values of the coefficients and of the right-hand-sides in a description of CUT_+(G,T) by integral inequalities can be bounded from above by a function of |T|. For all |T| <= 5 we provide descriptions of CUT_+(G,T) by facet defining inequalities, extending the known descriptions of s-t-cut dominants.

==> tikZ/TCD.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{term}=[fill={rgb,255: red,191; green,255; blue,0}, draw=black, shape=circle]
\tikzstyle{nonterm}=[fill=blue, draw=black, shape=circle]

% Edge styles
\tikzstyle{edge2}=[-, draw=red]
\tikzstyle{edge1}=[-, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{new edge style 1}=[-]

